Adaptive first-order methods revisited: Convex optimization without Lipschitz requirements

We propose a new family of adaptive first-order methods for a class of convex minimization problems that may fail to be Lipschitz continuous or smooth in the standard sense. Specifically, motivated by a recent flurry of activity on non-Lipschitz (NoLips) optimization, we consider problems that are continuous or smooth relative to a reference Bregman function - as opposed to a global, ambient norm (Euclidean or otherwise). These conditions encompass a wide range of problems with singular objectives, such as Fisher markets, Poisson tomography, D-design, and the like. In this setting, the application of existing order-optimal adaptive methods - like UnixGrad or AcceleGrad - is not possible, especially in the presence of randomness and uncertainty. The proposed method - which we call adaptive mirror descent (AdaMir) - aims to close this gap by concurrently achieving min-max optimal rates in problems that are relatively continuous or smooth, including stochastic ones.

==> Numerics/Utilities-N50K5.dat <==
2.280548303630084	6.415354004403625	2.971567734412389	4.479108065888196	7.27453290836371
3.9407047870462524	7.87051238986116	5.588225922206629	7.625420006711689	7.129835837548397
4.516422953447615	2.886837155924381	6.535244702890726	4.284733552985436	7.976401350197385
7.797948448599463	7.689794560580966	5.447548086674548	4.92435199102502	5.972572422133791
6.007081403326158	2.990631978290592	7.102720361730116	6.626643343110134	6.030307589821671
3.3931453786266097	6.2746402671192865	5.071402300088032	2.1218332660295296	7.055649225510907
6.470046468520646	6.798756665729277	6.129443540775828	5.80783584262333	5.607644346579102
3.758552172356758	3.111593649232616	6.063909056998522	5.009820907608038	5.9676998261353145
2.8041530825432393	2.9770347477700136	2.4661093878685305	4.738203942503295	6.865550034220636
2.550090837003639	3.6531302953830895	4.194639482632052	5.400010028292023	3.0326761466544276
5.6418339896126035	3.6409043727727957	2.0932567745820414	5.667555071466802	7.774511639165144
4.772541435720292	7.867657940348407	2.703170581071449	7.093723715172908	6.462178232522415
6.591170284866756	2.929580848255762	3.59141515968742	2.9746374904309913	5.504666220901187
6.058795137582248	4.093497749110508	5.56854174169634	2.7108785418473733	4.769146791108728
3.0546494209434805	3.0976708170602043	5.176937341645662	2.0161861998772963	4.851611399742065
5.2950656673768925	7.525282499721449	2.781186448576481	5.679993898259582	2.489198659911178
6.235624469774816	6.099762351065458	3.7473471777190923	3.608097501969654	7.9355079120628975
4.085522552946079	5.577273822387854	2.580331478649443	5.368529083172991	3.239340500985379
5.9295942415304985	2.782327475104702	6.323764175446678	3.6813502266104337	7.4204137090074855
2.213402460821369	6.57716604612461	7.083105735353669	5.758655603275056	4.639669658607396
6.492513027297601	3.2367944549805205	5.723909655114289	4.27784670956807	3.4370030104631164
2.5122241795421747	6.6744966443025735	4.337050075658977	2.7691811087119094	3.7445800123270736
4.038135401741922	5.107750354331857	7.61465894260057	7.977449086872154	2.7807462791549824
6.3699931160604955	2.8001333142865406	3.8708724838538355	7.109590343142836	2.0626084432103404
7.194992183488402	6.458150878614708	4.204562870418089	3.7548143279852875	3.4147801314136377
5.924278594983708	5.83210993972347	4.797861380423523	6.4329126116524655	4.233520341789738
3.5581604762082826	2.1669266087017807	4.106008628606805	6.738395090878674	4.6722108489556895
2.484189626344696	5.087569447070479	5.272253103946682	3.8602580561500677	7.79082190201898
5.31197891934961	3.058798284427551	4.5237554020923785	4.249462710578506	2.3323457601460245
3.3407485866512943	3.3091923817020135	7.725811551863394	6.711267308339876	5.873348012575786
4.845053017181137	3.560333537957015	7.745552942030079	4.816441185847344	4.51979913615741
3.268984733591479	6.311243838632295	4.5005300487769855	2.875740802791303	7.659430570605878
2.564925024012295	5.03171801949	3.5606059128340544	6.9539952775860865	5.500001506183285
3.0402331057077188	4.955425584565381	5.865469526290388	6.627029101930976	2.9300390163427235
3.819346758058921	4.992984517038074	5.694152249132335	2.5780971345709043	4.892901279383922
7.720760653294551	3.38007588800785	6.200506383240009	3.76385701404684	6.335762668596143
5.792853636657718	3.9223477429246234	6.345377732289368	7.789979772417375	6.681052976836572
7.190200119778588	6.993178255407059	2.2654762054721918	4.151288831612822	4.986438283709045
3.699309958605572	6.739761000659067	2.877980988797299	3.987207765985632	4.845121934589569
3.1808164808443804	2.798644264973685	4.242341109684663	2.5505354781969842	4.990657447470813
7.277409955144984	5.812581224173249	4.075737331293194	4.370535340094083	5.704422936103766
6.606775267099875	7.481331593456385	3.8318296321528766	2.7476569154066546	4.409803434966321
7.374898785775297	2.783692513820811	2.514424278999746	4.496636193251126	6.393459045964136
7.317713958202395	4.710717836499713	3.360748946118461	3.168785339996055	3.9000693274210896
6.0150058386882925	2.8006023964259255	2.41743764860189	6.048980576569349	7.626852216384883
6.248111173574802	3.879234302356698	7.267533776089831	3.0239927330349197	6.171365664656896
5.558449886052653	3.1248640859489676	7.985737015084588	4.941403054524747	5.739470646680617
3.6769331292426806	2.0205548289874606	3.8472557555372866	5.147137820885721	3.025794398218686
7.955123832515925	6.866721796718847	6.844563880121891	7.794576790204054	2.0895673278310394
7.0267559540522715	5.42082844027853	2.3249714335778924	5.896763810131748	2.521654922941993

==> Numerics/UtilityMatrix.dat <==
2.280548303630084	6.415354004403625	2.971567734412389	4.479108065888196	7.27453290836371
3.9407047870462524	7.87051238986116	5.588225922206629	7.625420006711689	7.129835837548397
4.516422953447615	2.886837155924381	6.535244702890726	4.284733552985436	7.976401350197385
7.797948448599463	7.689794560580966	5.447548086674548	4.92435199102502	5.972572422133791
6.007081403326158	2.990631978290592	7.102720361730116	6.626643343110134	6.030307589821671
3.3931453786266097	6.2746402671192865	5.071402300088032	2.1218332660295296	7.055649225510907
6.470046468520646	6.798756665729277	6.129443540775828	5.80783584262333	5.607644346579102
3.758552172356758	3.111593649232616	6.063909056998522	5.009820907608038	5.9676998261353145
2.8041530825432393	2.9770347477700136	2.4661093878685305	4.738203942503295	6.865550034220636
2.550090837003639	3.6531302953830895	4.194639482632052	5.400010028292023	3.0326761466544276
5.6418339896126035	3.6409043727727957	2.0932567745820414	5.667555071466802	7.774511639165144
4.772541435720292	7.867657940348407	2.703170581071449	7.093723715172908	6.462178232522415
6.591170284866756	2.929580848255762	3.59141515968742	2.9746374904309913	5.504666220901187
6.058795137582248	4.093497749110508	5.56854174169634	2.7108785418473733	4.769146791108728
3.0546494209434805	3.0976708170602043	5.176937341645662	2.0161861998772963	4.851611399742065
5.2950656673768925	7.525282499721449	2.781186448576481	5.679993898259582	2.489198659911178
6.235624469774816	6.099762351065458	3.7473471777190923	3.608097501969654	7.9355079120628975
4.085522552946079	5.577273822387854	2.580331478649443	5.368529083172991	3.239340500985379
5.9295942415304985	2.782327475104702	6.323764175446678	3.6813502266104337	7.4204137090074855
2.213402460821369	6.57716604612461	7.083105735353669	5.758655603275056	4.639669658607396
6.492513027297601	3.2367944549805205	5.723909655114289	4.27784670956807	3.4370030104631164
2.5122241795421747	6.6744966443025735	4.337050075658977	2.7691811087119094	3.7445800123270736
4.038135401741922	5.107750354331857	7.61465894260057	7.977449086872154	2.7807462791549824
6.3699931160604955	2.8001333142865406	3.8708724838538355	7.109590343142836	2.0626084432103404
7.194992183488402	6.458150878614708	4.204562870418089	3.7548143279852875	3.4147801314136377
5.924278594983708	5.83210993972347	4.797861380423523	6.4329126116524655	4.233520341789738
3.5581604762082826	2.1669266087017807	4.106008628606805	6.738395090878674	4.6722108489556895
2.484189626344696	5.087569447070479	5.272253103946682	3.8602580561500677	7.79082190201898
5.31197891934961	3.058798284427551	4.5237554020923785	4.249462710578506	2.3323457601460245
3.3407485866512943	3.3091923817020135	7.725811551863394	6.711267308339876	5.873348012575786
4.845053017181137	3.560333537957015	7.745552942030079	4.816441185847344	4.51979913615741
3.268984733591479	6.311243838632295	4.5005300487769855	2.875740802791303	7.659430570605878
2.564925024012295	5.03171801949	3.5606059128340544	6.9539952775860865	5.500001506183285
3.0402331057077188	4.955425584565381	5.865469526290388	6.627029101930976	2.9300390163427235
3.819346758058921	4.992984517038074	5.694152249132335	2.5780971345709043	4.892901279383922
7.720760653294551	3.38007588800785	6.200506383240009	3.76385701404684	6.335762668596143
5.792853636657718	3.9223477429246234	6.345377732289368	7.789979772417375	6.681052976836572
7.190200119778588	6.993178255407059	2.2654762054721918	4.151288831612822	4.986438283709045
3.699309958605572	6.739761000659067	2.877980988797299	3.987207765985632	4.845121934589569
3.1808164808443804	2.798644264973685	4.242341109684663	2.5505354781969842	4.990657447470813
7.277409955144984	5.812581224173249	4.075737331293194	4.370535340094083	5.704422936103766
6.606775267099875	7.481331593456385	3.8318296321528766	2.7476569154066546	4.409803434966321
7.374898785775297	2.783692513820811	2.514424278999746	4.496636193251126	6.393459045964136
7.317713958202395	4.710717836499713	3.360748946118461	3.168785339996055	3.9000693274210896
6.0150058386882925	2.8006023964259255	2.41743764860189	6.048980576569349	7.626852216384883
6.248111173574802	3.879234302356698	7.267533776089831	3.0239927330349197	6.171365664656896
5.558449886052653	3.1248640859489676	7.985737015084588	4.941403054524747	5.739470646680617
3.6769331292426806	2.0205548289874606	3.8472557555372866	5.147137820885721	3.025794398218686
7.955123832515925	6.866721796718847	6.844563880121891	7.794576790204054	2.0895673278310394
7.0267559540522715	5.42082844027853	2.3249714335778924	5.896763810131748	2.521654922941993
